Generalized Veneziano and Virasoro amplitudes

We analyze so-called generalized Veneziano and generalized Virasoro amplitudes. Under some physical assumptions, we find that their spectra must satisfy an over-determined set of non-linear recursion relations. The recursion relation for the generalized Veneziano amplitudes can be solved analytically and yields a two-parameter family which includes the Veneziano amplitude, the one-parameter family of Coon amplitudes, and a larger two-parameter family of amplitudes with an infinite tower of spins at each mass level. In the generalized Virasoro case, the only consistent solution is the string spectrum.

==> 2023_02_23_Geiser, Lindwasser_GenVenVir_v3/d10unitary.dat <==
x y
0           0
0.0313261   0.000319943
0.0467513   0.000723546
0.0620176   0.00129251
0.077125    0.00202876
0.0920734   0.00293397
0.106863    0.00400963
0.121493    0.00525701
0.135965    0.00667718
0.150278    0.008271
0.164433    0.0100392
0.178429    0.0119822
0.192268    0.0141004
0.205949    0.0163939
0.219473    0.0188627
0.23284     0.0215067
0.24605     0.0243256
0.259105    0.0273188
0.272005    0.0304857
0.28475     0.0338256
0.29734     0.0373376
0.309778    0.0410206
0.322062    0.0448735
0.334194    0.048895
0.346175    0.0530837
0.358005    0.0574381
0.369686    0.0619565
0.381217    0.0666372
0.392599    0.0714783
0.403835    0.0764778
0.414924    0.0816338
0.425867    0.0869441
0.436665    0.0924064
0.447319    0.0980183
0.457831    0.103777
0.468201    0.109681
0.478429    0.115728
0.488518    0.121913
0.498468    0.128235
0.508279    0.134692
0.517954    0.141279
0.527493    0.147994
0.536898    0.154835
0.546168    0.161798
0.555306    0.168879
0.564313    0.176076
0.573188    0.183386
0.581935    0.190805
0.590553    0.19833
0.599045    0.205957
0.60741     0.213684
0.61565     0.221506
0.623767    0.229421
0.631761    0.237424
0.639634    0.245513
0.647386    0.253683
0.655019    0.261931
0.662534    0.270254
0.669933    0.278648
0.677215    0.287109
0.684383    0.295633
0.691438    0.304218
0.69838     0.312858
0.705211    0.321552
0.711933    0.330294
0.718545    0.339081
0.72505     0.347911
0.731448    0.356778
0.737741    0.365679
0.743929    0.374612
0.750015    0.383571
0.755998    0.392554
0.761881    0.401557
0.767663    0.410576
0.773347    0.419608
0.778934    0.428649
0.784424    0.437696
0.789818    0.446746
0.795119    0.455794
0.800326    0.464838
0.805441    0.473874
0.810465    0.482899
0.815399    0.49191
0.820244    0.500903
0.825001    0.509875
0.829672    0.518822
0.834257    0.527743
0.838757    0.536634
0.843173    0.545491
0.847507    0.554312
0.851759    0.563094
0.85593     0.571834
0.860022    0.58053
0.864035    0.589178
0.86797     0.597775
0.871828    0.60632
0.875611    0.614809
0.879319    0.623241
0.882953    0.631612
0.886514    0.63992
0.890003    0.648163
0.893421    0.656339
0.896769    0.664445
0.900048    0.672479
0.903258    0.68044
0.906401    0.688324
0.909477    0.696131
0.912488    0.703858
0.915433    0.711504
0.918315    0.719066
0.921133    0.726544
0.92389     0.733935
0.926584    0.741238
0.929218    0.748451
0.931793    0.755573
0.934308    0.762603
0.936765    0.769538
0.939164    0.776379
0.941507    0.783124
0.943794    0.789772
0.946025    0.796321
0.948203    0.802772
0.950326    0.809122
0.952397    0.81537
0.954416    0.821518
0.956383    0.827562
0.958299    0.833504
0.960166    0.839341
0.961983    0.845074
0.963751    0.850702
0.965471    0.856225
0.967144    0.861643
0.968771    0.866954
0.970351    0.872158
0.971887    0.877256
0.973377    0.882248
0.974824    0.887132
0.976227    0.89191
0.977587    0.896581
0.978905    0.901144
0.980181    0.905601
0.981417    0.909951
0.982338    0.913695
0.983098    0.917107
0.983837    0.920442
0.984557    0.923701
0.985258    0.926884
0.98594     0.929992
0.986604    0.933027
0.98725     0.93599
0.987879    0.938881
0.988492    0.941701
0.989089    0.94445
0.989669    0.947131
0.990235    0.949742
0.990784    0.952286
0.99132     0.954762
0.99184     0.957172
0.992346    0.959515
0.992837    0.961792
0.993315    0.964004
0.993778    0.966151
0.994227    0.968233
0.994662    0.97025
0.995084    0.972203
0.995491    0.974092
0.995884    0.975917
0.996264    0.977678
0.996629    0.979375
0.996979    0.981008
0.997315    0.982577
0.997637    0.984082
0.997944    0.985522
0.998236    0.986899
0.998512    0.988211
0.998773    0.989458
0.999019    0.990641
0.999249    0.991759
0.999463    0.992813
0.99966     0.993801
0.999842    0.994724
1.00001     0.995582
1.00015     0.996375
1.00029     0.997103
1.0004      0.997766
1.0005      0.998363
1.00058     0.998896
1.00064     0.999363
1.00068     0.999766
1.00071     1.0001
1.00072     1.00038
1.00071     1.00059
1.00068     1.00073
1.00064     1.00082
1.00058     1.00084
1.0005      1.00079
1.0004      1.00069
1.00028     1.00052
1.00015     1.00029
1.          1.
0.999987    0.99996
0.999946    0.999841
0.999877    0.999639
0.999779    0.999354
0.999652    0.998983
0.999494    0.998525
0.999305    0.997978
0.999085    0.99734
0.998832    0.996609
0.998545    0.995783
0.998223    0.99486
0.997866    0.993837
0.997471    0.992712
0.997039    0.991484
0.996568    0.990148
0.996056    0.988704
0.995503    0.987147
0.994906    0.985476
0.994264    0.983686
0.993575    0.981775
0.992838    0.979739
0.99205     0.977575
0.991208    0.975277
0.990312    0.972842
0.989356    0.970264
0.98834     0.967539
0.987258    0.964659
0.986107    0.961618
0.984882    0.958408
0.983578    0.95502
0.982188    0.951442
0.980706    0.947662
0.979121    0.943664
0.977423    0.939429
0.975597    0.934933
0.973625    0.930143
0.971481    0.925016
0.969132    0.919493
0.966524    0.913481
0.963572    0.906834
0.960121    0.899277
0.955806    0.89017
0.949066    0.876753
0.938205    0.857477
0.932429    0.848572
0.929027    0.843812
0.926437    0.840437
0.924296    0.83781
0.92245     0.835658
0.920813    0.833833
0.919335    0.832247
0.91798     0.830841
0.916726    0.829573
0.915553    0.828412
0.914449    0.827337
0.913404    0.826329
0.912407    0.825375
0.911454    0.824462
0.910537    0.823583
0.909653    0.822728
0.908797    0.821893
0.908325    0.821079
0.908139    0.820746
0.907948    0.820405
0.907752    0.820054
0.90755     0.819694
0.907341    0.819322
0.907125    0.818938
0.906901    0.818541
0.906669    0.818128
0.906426    0.817699
0.906172    0.81725
0.905905    0.81678
0.905623    0.816283
0.905323    0.815756
0.905002    0.815192
0.904652    0.814581
0.904267    0.813909
0.903833    0.813153
0.903324    0.81227
0.90268     0.811156
0.901625    0.809343
0.899995    0.806568
0.895406    0.79891
0.89321     0.795326
0.891522    0.792605
0.890099    0.790334
0.888848    0.788353
0.887718    0.786578
0.886681    0.784959
0.885718    0.783464
0.884815    0.78207
0.883963    0.780761
0.883155    0.779525
0.882384    0.778351
0.881646    0.777232
0.880938    0.776162
0.880256    0.775136
0.879598    0.774148
0.878961    0.773197
0.878345    0.772277
0.877746    0.771387
0.877165    0.770525
0.876598    0.769688
0.876047    0.768874
0.875509    0.768082
0.874983    0.76731
0.87447     0.766557
0.873968    0.765822
0.873476    0.765104
0.872994    0.764401
0.872522    0.763714
0.872059    0.76304
0.871604    0.76238
0.871157    0.761733
0.870719    0.761097
0.870287    0.760473
0.869863    0.75986
0.869445    0.759258
0.869034    0.758665
0.868629    0.758082
0.868231    0.757508
0.867838    0.756942
0.86745     0.756386
0.867068    0.755837
0.866691    0.755295
0.866319    0.754761
0.865952    0.754235
0.86559     0.753715
0.865232    0.753202
0.864878    0.752695
0.864529    0.752194
0.864184    0.751699
0.863842    0.75121
0.863505    0.750726
0.863171    0.750248
0.862841    0.749775
0.862515    0.749307
0.862192    0.748844
0.861872    0.748385
0.861555    0.747931
0.861242    0.747482
0.860932    0.747036
0.860624    0.746595
0.86032     0.746158
0.857858    0.742186
0.855294    0.738171
0.853139    0.734821
0.851245    0.731894
0.849538    0.729268
0.847972    0.72687
0.846519    0.724653
0.845159    0.722584
0.843877    0.720638
0.842661    0.718797
0.841504    0.717048
0.840397    0.715379
0.839337    0.71378
0.838317    0.712245
0.837334    0.710768
0.836385    0.709341
0.835466    0.707962
0.834576    0.706626
0.833713    0.705329
0.832874    0.704069
0.832057    0.702843
0.831262    0.701648
0.830486    0.700483
0.82973     0.699346
0.828991    0.698233
0.828269    0.697146
0.827562    0.69608
0.826871    0.695037
0.826193    0.694013
0.82553     0.693009
0.824879    0.692023
0.82424     0.691054
0.823614    0.690102
0.822998    0.689165
0.822393    0.688242
0.80625     0.663835

==> 2023_02_23_Geiser, Lindwasser_GenVenVir_v3/d4unitary.dat <==
x y
0 0
0.08744754162420137 0.0023229188959698424
0.17026907967567187 0.009543257043380379
0.32175913144986 0.03945802244614681
0.4544407957016154 0.08977682077185355
0.5689617208711719 0.1585283417441024
0.6664364478220265 0.24229488130037063
0.7482654325902162 0.3367165320197928
0.8159904970162798 0.4369697468213562
0.8711868554730954 0.5382152397112705
0.9153877331595589 0.6359911855915197
0.9500357665264584 0.7265214546489428
0.9764550701137054 0.8069147429250999
0.9958384007175417 0.8752456321176252
1.009244774055076 0.930526885224683
1.017603894198628 0.9725974209721105
1.0217246816722878 1.0019583518658244
1.0223059629306055 1.0195894483973
1.019947996673551 1.0267723479696214
1.0151639737864764 1.024937900009972
1.0083909619636284 1.0155461065659726
1 1










==> 2023_02_23_Geiser, Lindwasser_GenVenVir_v3/d6unitary.dat <==
x y
0 0
0.157550781019 0.008729136
0.298258502348 0.0358476119
0.422401052529 0.0812553582817
0.53068911237 0.14328374
0.6241252796 0.219127777
0.70388694696 0.30521953047
0.77123420362 0.3975764603
0.8274411225 0.492130499
0.8737472598 0.5850263289
0.911325638659 0.672869513582
0.94126354931 0.75290570845
0.9645528983 0.823119698946
0.9820873755697 0.882254252956
0.994664266535 0.929759881289
1.00298924673 0.96569441984
1.007682929819 0.99059438243
1.00928829096 1.0053385596
1.00827835968 1.01101982122
1.0050637818 1.0088353397319
1 1



==> d10unitary.dat <==
x y
0           0
0.0313261   0.000319943
0.0467513   0.000723546
0.0620176   0.00129251
0.077125    0.00202876
0.0920734   0.00293397
0.106863    0.00400963
0.121493    0.00525701
0.135965    0.00667718
0.150278    0.008271
0.164433    0.0100392
0.178429    0.0119822
0.192268    0.0141004
0.205949    0.0163939
0.219473    0.0188627
0.23284     0.0215067
0.24605     0.0243256
0.259105    0.0273188
0.272005    0.0304857
0.28475     0.0338256
0.29734     0.0373376
0.309778    0.0410206
0.322062    0.0448735
0.334194    0.048895
0.346175    0.0530837
0.358005    0.0574381
0.369686    0.0619565
0.381217    0.0666372
0.392599    0.0714783
0.403835    0.0764778
0.414924    0.0816338
0.425867    0.0869441
0.436665    0.0924064
0.447319    0.0980183
0.457831    0.103777
0.468201    0.109681
0.478429    0.115728
0.488518    0.121913
0.498468    0.128235
0.508279    0.134692
0.517954    0.141279
0.527493    0.147994
0.536898    0.154835
0.546168    0.161798
0.555306    0.168879
0.564313    0.176076
0.573188    0.183386
0.581935    0.190805
0.590553    0.19833
0.599045    0.205957
0.60741     0.213684
0.61565     0.221506
0.623767    0.229421
0.631761    0.237424
0.639634    0.245513
0.647386    0.253683
0.655019    0.261931
0.662534    0.270254
0.669933    0.278648
0.677215    0.287109
0.684383    0.295633
0.691438    0.304218
0.69838     0.312858
0.705211    0.321552
0.711933    0.330294
0.718545    0.339081
0.72505     0.347911
0.731448    0.356778
0.737741    0.365679
0.743929    0.374612
0.750015    0.383571
0.755998    0.392554
0.761881    0.401557
0.767663    0.410576
0.773347    0.419608
0.778934    0.428649
0.784424    0.437696
0.789818    0.446746
0.795119    0.455794
0.800326    0.464838
0.805441    0.473874
0.810465    0.482899
0.815399    0.49191
0.820244    0.500903
0.825001    0.509875
0.829672    0.518822
0.834257    0.527743
0.838757    0.536634
0.843173    0.545491
0.847507    0.554312
0.851759    0.563094
0.85593     0.571834
0.860022    0.58053
0.864035    0.589178
0.86797     0.597775
0.871828    0.60632
0.875611    0.614809
0.879319    0.623241
0.882953    0.631612
0.886514    0.63992
0.890003    0.648163
0.893421    0.656339
0.896769    0.664445
0.900048    0.672479
0.903258    0.68044
0.906401    0.688324
0.909477    0.696131
0.912488    0.703858
0.915433    0.711504
0.918315    0.719066
0.921133    0.726544
0.92389     0.733935
0.926584    0.741238
0.929218    0.748451
0.931793    0.755573
0.934308    0.762603
0.936765    0.769538
0.939164    0.776379
0.941507    0.783124
0.943794    0.789772
0.946025    0.796321
0.948203    0.802772
0.950326    0.809122
0.952397    0.81537
0.954416    0.821518
0.956383    0.827562
0.958299    0.833504
0.960166    0.839341
0.961983    0.845074
0.963751    0.850702
0.965471    0.856225
0.967144    0.861643
0.968771    0.866954
0.970351    0.872158
0.971887    0.877256
0.973377    0.882248
0.974824    0.887132
0.976227    0.89191
0.977587    0.896581
0.978905    0.901144
0.980181    0.905601
0.981417    0.909951
0.982338    0.913695
0.983098    0.917107
0.983837    0.920442
0.984557    0.923701
0.985258    0.926884
0.98594     0.929992
0.986604    0.933027
0.98725     0.93599
0.987879    0.938881
0.988492    0.941701
0.989089    0.94445
0.989669    0.947131
0.990235    0.949742
0.990784    0.952286
0.99132     0.954762
0.99184     0.957172
0.992346    0.959515
0.992837    0.961792
0.993315    0.964004
0.993778    0.966151
0.994227    0.968233
0.994662    0.97025
0.995084    0.972203
0.995491    0.974092
0.995884    0.975917
0.996264    0.977678
0.996629    0.979375
0.996979    0.981008
0.997315    0.982577
0.997637    0.984082
0.997944    0.985522
0.998236    0.986899
0.998512    0.988211
0.998773    0.989458
0.999019    0.990641
0.999249    0.991759
0.999463    0.992813
0.99966     0.993801
0.999842    0.994724
1.00001     0.995582
1.00015     0.996375
1.00029     0.997103
1.0004      0.997766
1.0005      0.998363
1.00058     0.998896
1.00064     0.999363
1.00068     0.999766
1.00071     1.0001
1.00072     1.00038
1.00071     1.00059
1.00068     1.00073
1.00064     1.00082
1.00058     1.00084
1.0005      1.00079
1.0004      1.00069
1.00028     1.00052
1.00015     1.00029
1.          1.
0.999987    0.99996
0.999946    0.999841
0.999877    0.999639
0.999779    0.999354
0.999652    0.998983
0.999494    0.998525
0.999305    0.997978
0.999085    0.99734
0.998832    0.996609
0.998545    0.995783
0.998223    0.99486
0.997866    0.993837
0.997471    0.992712
0.997039    0.991484
0.996568    0.990148
0.996056    0.988704
0.995503    0.987147
0.994906    0.985476
0.994264    0.983686
0.993575    0.981775
0.992838    0.979739
0.99205     0.977575
0.991208    0.975277
0.990312    0.972842
0.989356    0.970264
0.98834     0.967539
0.987258    0.964659
0.986107    0.961618
0.984882    0.958408
0.983578    0.95502
0.982188    0.951442
0.980706    0.947662
0.979121    0.943664
0.977423    0.939429
0.975597    0.934933
0.973625    0.930143
0.971481    0.925016
0.969132    0.919493
0.966524    0.913481
0.963572    0.906834
0.960121    0.899277
0.955806    0.89017
0.949066    0.876753
0.938205    0.857477
0.932429    0.848572
0.929027    0.843812
0.926437    0.840437
0.924296    0.83781
0.92245     0.835658
0.920813    0.833833
0.919335    0.832247
0.91798     0.830841
0.916726    0.829573
0.915553    0.828412
0.914449    0.827337
0.913404    0.826329
0.912407    0.825375
0.911454    0.824462
0.910537    0.823583
0.909653    0.822728
0.908797    0.821893
0.908325    0.821079
0.908139    0.820746
0.907948    0.820405
0.907752    0.820054
0.90755     0.819694
0.907341    0.819322
0.907125    0.818938
0.906901    0.818541
0.906669    0.818128
0.906426    0.817699
0.906172    0.81725
0.905905    0.81678
0.905623    0.816283
0.905323    0.815756
0.905002    0.815192
0.904652    0.814581
0.904267    0.813909
0.903833    0.813153
0.903324    0.81227
0.90268     0.811156
0.901625    0.809343
0.899995    0.806568
0.895406    0.79891
0.89321     0.795326
0.891522    0.792605
0.890099    0.790334
0.888848    0.788353
0.887718    0.786578
0.886681    0.784959
0.885718    0.783464
0.884815    0.78207
0.883963    0.780761
0.883155    0.779525
0.882384    0.778351
0.881646    0.777232
0.880938    0.776162
0.880256    0.775136
0.879598    0.774148
0.878961    0.773197
0.878345    0.772277
0.877746    0.771387
0.877165    0.770525
0.876598    0.769688
0.876047    0.768874
0.875509    0.768082
0.874983    0.76731
0.87447     0.766557
0.873968    0.765822
0.873476    0.765104
0.872994    0.764401
0.872522    0.763714
0.872059    0.76304
0.871604    0.76238
0.871157    0.761733
0.870719    0.761097
0.870287    0.760473
0.869863    0.75986
0.869445    0.759258
0.869034    0.758665
0.868629    0.758082
0.868231    0.757508
0.867838    0.756942
0.86745     0.756386
0.867068    0.755837
0.866691    0.755295
0.866319    0.754761
0.865952    0.754235
0.86559     0.753715
0.865232    0.753202
0.864878    0.752695
0.864529    0.752194
0.864184    0.751699
0.863842    0.75121
0.863505    0.750726
0.863171    0.750248
0.862841    0.749775
0.862515    0.749307
0.862192    0.748844
0.861872    0.748385
0.861555    0.747931
0.861242    0.747482
0.860932    0.747036
0.860624    0.746595
0.86032     0.746158
0.857858    0.742186
0.855294    0.738171
0.853139    0.734821
0.851245    0.731894
0.849538    0.729268
0.847972    0.72687
0.846519    0.724653
0.845159    0.722584
0.843877    0.720638
0.842661    0.718797
0.841504    0.717048
0.840397    0.715379
0.839337    0.71378
0.838317    0.712245
0.837334    0.710768
0.836385    0.709341
0.835466    0.707962
0.834576    0.706626
0.833713    0.705329
0.832874    0.704069
0.832057    0.702843
0.831262    0.701648
0.830486    0.700483
0.82973     0.699346
0.828991    0.698233
0.828269    0.697146
0.827562    0.69608
0.826871    0.695037
0.826193    0.694013
0.82553     0.693009
0.824879    0.692023
0.82424     0.691054
0.823614    0.690102
0.822998    0.689165
0.822393    0.688242
0.80625     0.663835

==> d4unitary.dat <==
x y
0 0
0.08744754162420137 0.0023229188959698424
0.17026907967567187 0.009543257043380379
0.32175913144986 0.03945802244614681
0.4544407957016154 0.08977682077185355
0.5689617208711719 0.1585283417441024
0.6664364478220265 0.24229488130037063
0.7482654325902162 0.3367165320197928
0.8159904970162798 0.4369697468213562
0.8711868554730954 0.5382152397112705
0.9153877331595589 0.6359911855915197
0.9500357665264584 0.7265214546489428
0.9764550701137054 0.8069147429250999
0.9958384007175417 0.8752456321176252
1.009244774055076 0.930526885224683
1.017603894198628 0.9725974209721105
1.0217246816722878 1.0019583518658244
1.0223059629306055 1.0195894483973
1.019947996673551 1.0267723479696214
1.0151639737864764 1.024937900009972
1.0083909619636284 1.0155461065659726
1 1










==> d6unitary.dat <==
x y
0 0
0.157550781019 0.008729136
0.298258502348 0.0358476119
0.422401052529 0.0812553582817
0.53068911237 0.14328374
0.6241252796 0.219127777
0.70388694696 0.30521953047
0.77123420362 0.3975764603
0.8274411225 0.492130499
0.8737472598 0.5850263289
0.911325638659 0.672869513582
0.94126354931 0.75290570845
0.9645528983 0.823119698946
0.9820873755697 0.882254252956
0.994664266535 0.929759881289
1.00298924673 0.96569441984
1.007682929819 0.99059438243
1.00928829096 1.0053385596
1.00827835968 1.01101982122
1.0050637818 1.0088353397319
1 1


